Mitigating Subpopulation Bias for Fair Network Topology Inference

We consider fair network topology inference from nodal observations. Real-world networks often exhibit biased connections based on sensitive nodal attributes. Hence, different subpopulations of nodes may not share or receive information equitably. We thus propose an optimization-based approach to accurately infer networks while discouraging biased edges. To this end, we present bias metrics that measure topological demographic parity to be applied as convex penalties, suitable for most optimization-based graph learning methods. Moreover, we encourage equitable treatment for any number of subpopulations of differing sizes. We validate our method on synthetic and real-world simulations using networks with both biased and unbiased connections.

==> data/edgeratio.csv <==
Edge_Ratio,Bias_True,Bias_NTI,Bias_DP,Bias_NW,Frob_NTI,Frob_DP,Frob_NW
0.125,1.609674668438277,1.376275806685004,0.8847219869602988,0.9352476827203118,0.09130104099127151,0.16193025575269732,0.17024491792833757
0.25,1.1030410955716665,0.8673608868555419,0.45634469809194905,0.5088653316013185,0.12150400034340808,0.1902800169188948,0.21251736378443248
0.375,0.6069841996766226,0.5100263465952177,0.30452974865135846,0.331933328714771,0.1270187526481127,0.1649784436696162,0.21892844156343638
0.5,0.15122009065067815,0.1591587860626002,0.11981442674062392,0.15664944366919012,0.10235678570458451,0.09789687201188566,0.24254858359766832
0.625,0.3942564333764074,0.34122941158746,0.21447685682414414,0.22480477926424505,0.10446980278799488,0.14690258102333392,0.22314152251091152
0.75,0.9025687824648757,0.7498252963572035,0.31781816026264514,0.3469248134665726,0.09122984533082704,0.2605052668764214,0.28906785229535287
0.875,1.3961098644889933,1.1584329102581743,0.4534065247349462,0.48608541774209457,0.0870695543169241,0.32130126461227143,0.3155528907498042


==> data/sbm.csv <==
Penalty_Weight,Bias_True_Fair,Bias_NTI_Fair,Bias_DP_Fair,Bias_NW_Fair,Frob_NTI_Fair,Frob_DP_Fair,Frob_NW_Fair,Bias_True_Unfair,Bias_NTI_Unfair,Bias_DP_Unfair,Bias_NW_Unfair,Frob_NTI_Unfair,Frob_DP_Unfair,Frob_NW_Unfair
0.01,0.021931578947368423,0.029626315789473674,0.029652631578947364,0.029626315789473678,0.18958945012427178,0.1895898250006955,0.18959242528141934,0.15033157894736848,0.13752894736842103,0.1374565789473684,0.13752236842105262,0.18958945012427178,0.1895912886196375,0.18959135443846023
166.67499999999998,0.021931578947368423,0.029547368421052624,0.02881578947368421,0.02915263157894738,0.18958945012427178,0.19120044145925472,0.2082383500326085,0.15033157894736848,0.13747368421052633,0.12666578947368426,0.12883815789473685,0.18958945012427178,0.20936589487485077,0.20764846280081062
333.34,0.021931578947368423,0.029573684210526308,0.028281578947368432,0.02975131578947368,0.18958945012427178,0.1914335700172699,0.22498604131967181,0.15033157894736848,0.1374736842105263,0.12239605263157899,0.1247039473684211,0.18958945012427178,0.23113365726513233,0.22746998584299025
500.005,0.021931578947368423,0.029573684210526308,0.028031578947368428,0.031139473684210522,0.18958945012427178,0.19148351280561607,0.24039601115601963,0.15033157894736848,0.13750263157894735,0.11910526315789478,0.12151710526315795,0.18958945012427178,0.2395212080070984,0.24067517553440562
666.67,0.021931578947368423,0.02959999999999999,0.02779473684210527,0.03130131578947369,0.18958945012427178,0.19139069885254337,0.25372891074682563,0.15033157894736848,0.13750263157894735,0.1177368421052631,0.11860131578947375,0.18958945012427178,0.24298367235286888,0.2500292904629687
833.3349999999999,0.021931578947368423,0.029626315789473674,0.02772105263157895,0.03187500000000001,0.18958945012427178,0.1908999915094152,0.26587806836093475,0.15033157894736848,0.13750131578947367,0.1162644736842105,0.11710526315789478,0.18958945012427178,0.24366041201962177,0.2577350121159879
1000.0,0.021931578947368423,0.029573684210526308,0.02725394736842105,0.03201447368421052,0.18958945012427178,0.19055652688307528,0.27764123877761304,0.15033157894736848,0.1373302631578947,0.11598947368421053,0.11611842105263163,0.18958945012427178,0.2463718105459515,0.2639879225618875


==> data/senate113_bias.csv <==
beta, nti, fnti, nfnti
1.000000000000000000e+02,2.033893245431724062e-01,1.922153221891642061e-01,1.807898160806087617e-01
2.154434690031884543e+02,2.033893245431724062e-01,1.883572856524355355e-01,1.748974994036384123e-01
4.641588833612777307e+02,2.033893245431724062e-01,1.854216464194236025e-01,1.658559678165902052e-01
1.000000000000000000e+03,2.033893245431724062e-01,1.809623186244753712e-01,1.575940230563577515e-01
2.154434690031882383e+03,2.033893245431724062e-01,1.760358668361884094e-01,1.446788594081175605e-01
4.641588833612777307e+03,2.033893245431724062e-01,1.708160873476415598e-01,1.179514859823086737e-01
1.000000000000000000e+04,2.033893245431724062e-01,1.616013561987203473e-01,7.170757012166470434e-02
2.154434690031882201e+04,2.033893245431724062e-01,1.505265280633344416e-01,2.610616287591754556e-02
4.641588833612772578e+04,2.033893245431724062e-01,1.325003269031737319e-01,2.350167126695755244e-03
1.000000000000000000e+05,2.033893245431724062e-01,9.969383424245717440e-02,1.253024078800886757e-03


==> data/senate113_comm.csv <==
beta, nti, fnti, nfnti
1.000000000000000000e+02,1.706769444303048931e-06,1.488266602269187898e-06,4.245656993277636244e-06
2.154434690031884543e+02,1.706769444303048931e-06,1.578201016664533204e-06,8.664594394585302953e-06
4.641588833612777307e+02,1.706769444303048931e-06,2.027875452859126874e-06,2.195446304413150760e-05
1.000000000000000000e+03,1.706769444303048931e-06,3.120880921496732079e-06,4.795274422386409219e-05
2.154434690031882383e+03,1.706769444303048931e-06,5.289220528868493414e-06,1.346722072406820677e-04
4.641588833612777307e+03,1.706769444303048931e-06,9.889186069970488298e-06,5.043629656457007237e-04
1.000000000000000000e+04,1.706769444303048931e-06,2.639092594651896938e-05,1.833999304032309964e-03
2.154434690031882201e+04,1.706769444303048931e-06,6.842345588484599216e-05,4.405354126496917322e-03
4.641588833612772578e+04,1.706769444303048931e-06,2.142469891031430532e-04,6.770638782669299860e-03
1.000000000000000000e+05,1.706769444303048931e-06,7.901235599375911909e-04,7.277265932579222822e-03


==> data/senate113_err.csv <==
beta, fnti, nfnti
1.000000000000000000e+02,8.355955902439678520e-03,7.473162015180452589e-02
2.154434690031884543e+02,1.449431290184311459e-02,1.097522876878385539e-01
4.641588833612777307e+02,2.347853878902651445e-02,1.625800400700894988e-01
1.000000000000000000e+03,4.440009417959518701e-02,2.258331079134918151e-01
2.154434690031882383e+03,6.913104204625135363e-02,2.800118571904032239e-01
4.641588833612777307e+03,9.386572225879606657e-02,3.390870935002978648e-01
1.000000000000000000e+04,1.656683212850157683e-01,4.610258776075133458e-01
2.154434690031882201e+04,2.341644767837167684e-01,5.934295205993321831e-01
4.641588833612772578e+04,3.377361818752750988e-01,7.727708014988315943e-01
1.000000000000000000e+05,4.543011182253896552e-01,7.630122078080069370e-01

